Quantum Circuit Completeness: Extensions and Simplifications

Although quantum circuits have been ubiquitous for decades in quantum computing, the first complete equational theory for quantum circuits has only recently been introduced. Completeness guarantees that any true equation on quantum circuits can be derived from the equational theory. We improve this completeness result in two ways: (i) We simplify the equational theory by proving that several rules can be derived from the remaining ones. In particular, two out of the three most intricate rules are removed, the third one being slightly simplified. (ii) The complete equational theory can be extended to quantum circuits with ancillae or qubit discarding, to represent respectively quantum computations using an additional workspace, and hybrid quantum computations. We show that the remaining intricate rule can be greatly simplified in these more expressive settings, leading to equational theories where all equations act on a bounded number of qubits. The development of simple and complete equational theories for expressive quantum circuit models opens new avenues for reasoning about quantum circuits. It provides strong formal foundations for various compiling tasks such as circuit optimisation, hardware constraint satisfaction and verification.

==> figures/bwcontrol.tikzstyles <==
\makeatletter
\tikzset{bwcontrol/.style  args={}{%
  shape=circle split, 
  alias=tmp@name, % Jake's idea !!
  %inner sep=2pt,
  line width=0.7pt,
  rotate=45,
  scale=0.2,
  draw=black,
  postaction={%
    insert path={
     \pgfextra{% 
     \pgfpointdiff{\pgfpointanchor{\pgf@node@name}{center}}%
                  {\pgfpointanchor{\pgf@node@name}{east}}%            
     \pgfmathsetmacro\insiderad{\pgf@x} 
      \fill[white] (\pgf@node@name.base) ([xshift=-\pgflinewidth]\pgf@node@name.east) arc
                          (0:180:\insiderad-\pgflinewidth)--cycle;
      \fill[black] (\pgf@node@name.base) ([xshift=\pgflinewidth]\pgf@node@name.west)  arc
                           (180:360:\insiderad-\pgflinewidth)--cycle;
         }}}}}  
\makeatother


==> figures/examples/diagcopy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (0) at (-1.5, -0.75) {};
		\node [style=none] (1) at (-1.5, -0.75) {};
		\node [style=not] (2) at (0, 0.75) {};
		\node [style=control] (3) at (0, -0.75) {};
		\node [style=none] (4) at (1, -0.75) {};
		\node [style=none] (5) at (1, 0.75) {};
		\node [style=void] (6) at (-2.25, 0.75) {};
		\node [style=gate] (7) at (-0.75, -0.75) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (4.center);
		\draw (2) to (3);
		\draw (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/examples/phase-oracle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (0) at (-3.25, -1) {};
		\node [style=none] (5) at (3.75, 0.025) {};
		\node [style=gate] (7) at (-1.375, -1) {$H$};
		\node [style=none] (8) at (-3.75, 0.025) {};
		\node [style=gate22] (9) at (0, -0.5) {$C_f$};
		\node [style=gate] (10) at (1.375, -1) {$H$};
		\node [style=ancilla] (12) at (3.25, -1) {};
		\node [style=gate] (13) at (2.5, -1) {$X$};
		\node [style=gate] (14) at (-2.5, -1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (5.center);
		\draw (12) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/examples/phase-oracleL.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (1, 0.025) {};
		\node [style=none] (8) at (-1, 0.025) {};
		\node [style=gate] (13) at (0, 0) {$C'_f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/examples/stdcopy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (0) at (-0.75, -0.75) {};
		\node [style=none] (1) at (-0.75, -0.75) {};
		\node [style=not] (2) at (0, -0.75) {};
		\node [style=control] (3) at (0, 0.75) {};
		\node [style=none] (4) at (1, -0.75) {};
		\node [style=none] (5) at (1, 0.75) {};
		\node [style=void] (6) at (-1.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (4.center);
		\draw (2) to (3);
		\draw (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/CNOT.tikz <==
\begin{tikzpicture}[scale=0.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.75, 0.75) {};
		\node [style=none] (4) at (0.75, -0.75) {};
		\node [style=none] (5) at (-0.75, -0.75) {};
		\node [style=none] (6) at (0.75, 0.75) {};
		\node [style=control] (7) at (0, 0.75) {};
		\node [style=not] (8) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (1.center);
		\draw (4.center) to (5.center);
		\draw (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.55, 0) {};
		\node [style=none] (1) at (0.55, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Pminusphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=gate] (12) at (0, 0) {$P(\text{-}\varphi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Pphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=gate] (2) at (0, 0) {$P(\varphi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/RXtheta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-1.5, 0) {};
		\node [style=none] (13) at (1.5, 0) {};
		\node [style=gate] (14) at (0, 0) {$R_X(\theta)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/SWAP.tikz <==
\begin{tikzpicture}[scale=0.4]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1.25, -1) {};
		\node [style=none] (4) at (1.25, -1) {};
		\node [style=none] (5) at (-1.25, 1) {};
		\node [style=none] (6) at (1.25, 1) {};
		\node [style=none] (7) at (-2.25, 1) {};
		\node [style=none] (8) at (2.25, 1) {};
		\node [style=none] (9) at (2.25, -1) {};
		\node [style=none] (10) at (-2.25, -1) {};
		\node [style=none] (14) at (-2.25, 1) {};
		\node [style=none] (15) at (-2.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new] (7.center) to (5.center);
		\draw [style=new] (10.center) to (2.center);
		\draw [style=new] (6.center) to (8.center);
		\draw [style=new] (4.center) to (9.center);
		\draw [style=new, in=0, out=180, looseness=0.75] (6.center) to (2.center);
		\draw [style=new, in=0, out=180, looseness=0.75] (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/X.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=gate] (2) at (0, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Z.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=gate] (2) at (0, 0) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/dest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (0.25, 0) {};
		\node [style=none] (2) at (-0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/discard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ground] (0) at (0, 0) {};
		\node [style=none] (1) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/empty.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/init.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (-0.25, 0) {};
		\node [style=none] (2) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/sminusphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\text{-}\varphi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/sphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\varphi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/P2pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (4) at (0, 0) {$P(2\pi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/Pminusphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=gate] (4) at (0, 0) {$P(\text{-}\varphi)$};
		\node [style=globalphase] (5) at (-1.75, 0.5) {$\varphi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/Pphi1Pphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 0) {};
		\node [style=none] (1) at (2.5, 0) {};
		\node [style=gate] (4) at (-1.25, 0) {$P(\varphi_1)$};
		\node [style=gate] (5) at (1.25, 0) {$P(\varphi_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/Pphi1phi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0) {};
		\node [style=none] (1) at (2.25, 0) {};
		\node [style=gate] (4) at (0, 0) {$P(\varphi_1+\varphi_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/RX0-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (4) at (0, 0) {$R_X(0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/RX0-step-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (5) at (0.75, 0) {$H$};
		\node [style=gate] (7) at (-0.5, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/RX0-step-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/RXaddition-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 0) {};
		\node [style=none] (1) at (2.75, 0) {};
		\node [style=gate] (4) at (-1.5, 0) {$R_X(\theta_1)$};
		\node [style=gate] (5) at (1.25, 0) {$R_X(\theta_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/RXaddition-step-4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0) {};
		\node [style=none] (1) at (2.25, 0) {};
		\node [style=gate] (4) at (0, 0) {$R_X(\theta_1+\theta_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/RXminustheta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (4) at (0, 0) {$R_X(\text{-}\theta)$};
		\node [style=void] (5) at (-1.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/XPphiX.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0) {};
		\node [style=none] (1) at (2.25, 0) {};
		\node [style=gate] (2) at (-1.5, 0) {$X$};
		\node [style=gate] (3) at (1.5, 0) {$X$};
		\node [style=gate] (4) at (0, 0) {$P(\varphi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/XX-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (2) at (-0.5, 0) {$X$};
		\node [style=gate] (3) at (0.75, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/XX-step-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/ZRXZ-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, 0) {};
		\node [style=none] (1) at (2.5, 0) {};
		\node [style=gate] (2) at (-1.75, 0) {$Z$};
		\node [style=gate] (3) at (1.75, 0) {$Z$};
		\node [style=gate] (4) at (0, 0) {$R_X(\theta)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/ZRXZ-step-5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (4) at (0, 0) {$R_X(\text{-}\theta)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/ZZ-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (2) at (-0.5, 0) {$Z$};
		\node [style=gate] (3) at (0.75, 0) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/ZZ-step-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=gate] (4) at (-0.75, 0) {$H$};
		\node [style=gate] (6) at (0.5, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/ZZ-step-4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identitiesancilla/initmctrlPneg-basecase-step-4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1, -0.75) {};
		\node [style=none] (2) at (1, 0.75) {};
		\node [style=none] (3) at (1, -0.75) {};
		\node [style=ancilla] (4) at (-1, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (2.center);
		\draw (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/A.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (4) at (0, 0) {$A$};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/Ai.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (4) at (0, 0) {$A_i$};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/B.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (4) at (0, 0) {$B$};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/Bi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (4) at (0, 0) {$B_i$};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/C.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (4) at (0, 0) {$C$};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/Ci.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (4) at (0, 0) {$C_i$};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/D.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (4) at (0, 0) {$D$};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/Di.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (4) at (0, 0) {$D_i$};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/Xk.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (3) at (0, 0) {$X^k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-n/Zl.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=gate] (3) at (0, 0) {$Z^\ell$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/H.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-0.75, 0) {};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=gate] (12) at (0, 0) {$H$};
		\node [style=void] (13) at (-0.75, 0.75) {};
		\node [style=void] (14) at (-0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/HH.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.5, 0) {};
		\node [style=gate] (6) at (-0.5, 0) {$H$};
		\node [style=gate] (7) at (0.75, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/H_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-0.75, 0) {};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=gate] (12) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/P0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=gate] (6) at (0, 0) {$P(0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/s0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\,0\,$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/s2pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\,2\pi\,$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_1$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi1plusphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_1{+}\varphi_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/M2-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.25, -0.75) {};
		\node [style=none] (1) at (5.75, -0.75) {};
		\node [style=none] (2) at (-4.25, 0.75) {};
		\node [style=none] (3) at (5.75, 0.75) {};
		\node [style=control] (10) at (2, 0.75) {};
		\node [style=control] (11) at (-0.5, 0.75) {};
		\node [style=control] (12) at (-2.75, -0.75) {};
		\node [style=control] (13) at (4.25, -0.75) {};
		\node [style=gate] (14) at (-2.75, 0.75) {$R_X(\gamma_1)$};
		\node [style=gate] (15) at (-0.5, -0.75) {$P(\gamma_2)$};
		\node [style=gate] (16) at (2, -0.75) {$R_X(\gamma_3)$};
		\node [style=gate] (17) at (4.25, 0.75) {$R_X(\gamma_4)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
		\draw (14) to (12);
		\draw (11) to (15);
		\draw (10) to (16);
		\draw (17) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/M2-right-simp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5.25, 0.75) {};
		\node [style=none] (1) at (13.425, 0.75) {};
		\node [style=none] (2) at (-5.25, -0.75) {};
		\node [style=none] (3) at (13.425, -0.75) {};
		\node [style=gate] (4) at (-4.075, -0.75) {$P(\delta_1)$};
		\node [style=gate] (5) at (-1.825, -0.75) {$P(\delta_2)$};
		\node [style=gate] (6) at (0.675, -0.75) {$R_X(\delta_3)$};
		\node [style=gate] (7) at (2.925, 0.75) {$R_X(\delta_4)$};
		\node [style=gate] (8) at (5.175, -0.75) {$P(\delta_5)$};
		\node [style=gate] (9) at (7.675, -0.75) {$R_X(\delta_6)$};
		\node [style=gate] (10) at (10.175, -0.75) {$P(\delta_7)$};
		\node [style=gate] (11) at (12.175, 0.75) {$P(\delta_8)$};
		\node [style=control] (13) at (-4.075, 0.75) {};
		\node [style=control] (14) at (0.675, 0.75) {};
		\node [style=control] (15) at (2.925, -0.75) {};
		\node [style=control] (16) at (5.175, 0.75) {};
		\node [style=control] (17) at (7.675, 0.75) {};
		\node [style=control] (18) at (10.175, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
		\draw (13) to (4);
		\draw (14) to (6);
		\draw (15) to (7);
		\draw (16) to (8);
		\draw (17) to (9);
		\draw (18) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/M3-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5, -1.5) {};
		\node [style=none] (1) at (5, -1.5) {};
		\node [style=none] (5) at (-5, 0) {};
		\node [style=none] (6) at (5, 0) {};
		\node [style=none] (25) at (-5, 1.5) {};
		\node [style=none] (26) at (5, 1.5) {};
		\node [style=control] (27) at (-3.5, 1.5) {};
		\node [style=control] (28) at (-1.25, 1.5) {};
		\node [style=control] (29) at (1.25, 1.5) {};
		\node [style=control] (30) at (3.5, 1.5) {};
		\node [style=control] (31) at (1.25, 0) {};
		\node [style=control] (32) at (-1.25, 0) {};
		\node [style=control] (33) at (-3.5, -1.5) {};
		\node [style=control] (34) at (3.5, -1.5) {};
		\node [style=gate] (35) at (-3.5, 0) {$R_X(\gamma_1)$};
		\node [style=gate] (36) at (-1.25, -1.5) {$P(\gamma_2)$};
		\node [style=gate] (37) at (1.25, -1.5) {$R_X(\gamma_3)$};
		\node [style=gate] (38) at (3.5, 0) {$R_X(\gamma_4)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (5.center) to (6.center);
		\draw (25.center) to (26.center);
		\draw (35) to (33);
		\draw (32) to (36);
		\draw (31) to (37);
		\draw (38) to (34);
		\draw (27) to (35);
		\draw (28) to (32);
		\draw (29) to (31);
		\draw (30) to (38);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/M3-right-simp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-9.925, 0) {};
		\node [style=none] (1) at (8.75, 0) {};
		\node [style=none] (5) at (-9.925, -1.5) {};
		\node [style=none] (6) at (8.75, -1.5) {};
		\node [style=none] (39) at (-9.925, 1.5) {};
		\node [style=none] (40) at (8.75, 1.5) {};
		\node [style=control] (41) at (-8.75, 1.5) {};
		\node [style=control] (42) at (-6.5, 1.5) {};
		\node [style=control] (43) at (-4, 1.5) {};
		\node [style=control] (44) at (-1.75, 1.5) {};
		\node [style=control] (45) at (0.5, 1.5) {};
		\node [style=control] (46) at (3, 1.5) {};
		\node [style=control] (47) at (5.5, 1.5) {};
		\node [style=control] (48) at (7.5, 1.5) {};
		\node [style=gate] (50) at (-8.75, -1.5) {$P(\delta_1)$};
		\node [style=gate] (51) at (-6.5, -1.5) {$P(\delta_2)$};
		\node [style=gate] (52) at (-4, -1.5) {$R_X(\delta_3)$};
		\node [style=gate] (53) at (-1.75, 0) {$R_X(\delta_4)$};
		\node [style=gate] (54) at (0.5, -1.5) {$P(\delta_5)$};
		\node [style=gate] (55) at (3, -1.5) {$R_X(\delta_6)$};
		\node [style=gate] (56) at (5.5, -1.5) {$P(\delta_7)$};
		\node [style=gate] (57) at (7.5, 0) {$P(\delta_8)$};
		\node [style=control] (59) at (-8.75, 0) {};
		\node [style=control] (61) at (-4, 0) {};
		\node [style=control] (62) at (-1.75, -1.5) {};
		\node [style=control] (63) at (0.5, 0) {};
		\node [style=control] (64) at (3, 0) {};
		\node [style=control] (65) at (5.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (5.center) to (6.center);
		\draw (39.center) to (40.center);
		\draw (59) to (50);
		\draw (61) to (52);
		\draw (62) to (53);
		\draw (63) to (54);
		\draw (64) to (55);
		\draw (65) to (56);
		\draw (41) to (59);
		\draw (42) to (51);
		\draw (48) to (57);
		\draw (47) to (65);
		\draw (46) to (64);
		\draw (45) to (63);
		\draw (44) to (53);
		\draw (43) to (61);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/empty.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (0, 0) {};
		\node [style=void] (1) at (0, 0.75) {};
		\node [style=void] (2) at (0, -0.75) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-completeness/AntiCCNot-through-CSwap/AntiCCNot-through-CSwap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (0)  at (-0.75, 1.875) {};
		\node [style=none] (1)  at (2.0, -1.875) {};
		\node [style=none] (2)  at (-2.0, -1.875) {};
		\node [style=none] (3)  at (2.0, 0.625) {};
		\node [style=none] (4)  at (-2.0, 0.625) {};
		\node [style=none] (5)  at (2.0, -0.625) {};
		\node [style=none] (6)  at (-2.0, -0.625) {};
		\node [style=none] (7)  at (-0.75, 0.625) {$\times$};
		\node [style=none] (8)  at (-0.75, -0.625) {$\times$};
		\node [style=not] (9)  at (0.75, -1.875) {};
		\node [style=control] (11)  at (0.75, 0.625) {};
		\node [style=none] (12)  at (2.0, 1.875) {};
		\node [style=none] (13)  at (-2.0, 1.875) {};
		\node [style=wcontrol] (14)  at (0.75, 1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (8.center);
		\draw (1.center) to (2.center);
		\draw (4.center) to (3.center);
		\draw (5.center) to (6.center);
		\draw (11) to (9);
		\draw (13.center) to (12.center);
		\draw (14) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCCNot-through-CSwap/AntiCCNot-through-CSwap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wcontrol] (15)  at (-0.75, 1.875) {};
		\node [style=none] (16)  at (2.5, -1.875) {};
		\node [style=none] (17)  at (-2.5, -1.875) {};
		\node [style=none] (18)  at (2.5, 0.625) {};
		\node [style=none] (19)  at (-2.5, 0.625) {};
		\node [style=none] (20)  at (2.5, -0.625) {};
		\node [style=none] (21)  at (-2.5, -0.625) {};
		\node [style=none] (22)  at (-0.75, 0.625) {$\times$};
		\node [style=none] (23)  at (-0.75, -0.625) {$\times$};
		\node [style=not] (24)  at (0.75, -1.875) {};
		\node [style=control] (26)  at (0.75, 0.625) {};
		\node [style=none] (27)  at (2.5, 1.875) {};
		\node [style=none] (28)  at (-2.5, 1.875) {};
		\node [style=control] (29)  at (0.75, 1.875) {};
		\node [style=gate] (30)  at (-1.75, 1.875) {$X$};
		\node [style=gate] (31)  at (1.75, 1.875) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (23.center);
		\draw (16.center) to (17.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (21.center);
		\draw (26) to (24);
		\draw (28.center) to (27.center);
		\draw (29) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCCNot-through-CSwap/AntiCCNot-through-CSwap_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (33)  at (-0.75, 1.875) {};
		\node [style=none] (34)  at (2.5, -1.875) {};
		\node [style=none] (35)  at (-2.5, -1.875) {};
		\node [style=none] (36)  at (2.5, 0.625) {};
		\node [style=none] (37)  at (-2.5, 0.625) {};
		\node [style=none] (38)  at (2.5, -0.625) {};
		\node [style=none] (39)  at (-2.5, -0.625) {};
		\node [style=none] (40)  at (-0.75, 0.625) {$\times$};
		\node [style=none] (41)  at (-0.75, -0.625) {$\times$};
		\node [style=not] (42)  at (0.75, -1.875) {};
		\node [style=control] (43)  at (0.75, 0.625) {};
		\node [style=none] (44)  at (2.5, 1.875) {};
		\node [style=none] (45)  at (-2.5, 1.875) {};
		\node [style=control] (46)  at (0.75, 1.875) {};
		\node [style=gate] (47)  at (-1.75, 1.875) {$X$};
		\node [style=gate] (48)  at (1.75, 1.875) {$X$};
		\node [style=none] (49)  at (0.75, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (41.center);
		\draw (34.center) to (35.center);
		\draw (38.center) to (49.center);
		\draw (40.center) to (37.center);
		\draw (41.center) to (39.center);
		\draw (43) to (42);
		\draw [in=360, out=180] (43) to (41.center);
		\draw (43) to (36.center);
		\draw (45.center) to (44.center);
		\draw (46) to (43);
		\draw [in=360, out=180] (49.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCCNot-through-CSwap/AntiCCNot-through-CSwap_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (51)  at (0.75, 1.875) {};
		\node [style=none] (52)  at (2.5, -1.875) {};
		\node [style=none] (53)  at (-2.5, -1.875) {};
		\node [style=none] (54)  at (-2.5, 0.625) {};
		\node [style=none] (55)  at (2.5, 0.625) {};
		\node [style=none] (56)  at (-2.5, -0.625) {};
		\node [style=none] (57)  at (2.5, -0.625) {};
		\node [style=none] (58)  at (0.75, 0.625) {$\times$};
		\node [style=none] (59)  at (0.75, -0.625) {$\times$};
		\node [style=not] (60)  at (-0.75, -1.875) {};
		\node [style=control] (61)  at (-0.75, 0.625) {};
		\node [style=none] (62)  at (2.5, 1.875) {};
		\node [style=none] (63)  at (-2.5, 1.875) {};
		\node [style=control] (64)  at (-0.75, 1.875) {};
		\node [style=gate] (65)  at (-1.75, 1.875) {$X$};
		\node [style=gate] (66)  at (1.75, 1.875) {$X$};
		\node [style=none] (67)  at (-0.75, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51) to (59.center);
		\draw (52.center) to (53.center);
		\draw (56.center) to (67.center);
		\draw (58.center) to (55.center);
		\draw (59.center) to (57.center);
		\draw (61) to (60);
		\draw [in=180, out=0] (61) to (59.center);
		\draw (61) to (54.center);
		\draw (63.center) to (62.center);
		\draw (64) to (61);
		\draw [in=180, out=0] (67.center) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCCNot-through-CSwap/AntiCCNot-through-CSwap_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (69)  at (0.75, 1.875) {};
		\node [style=none] (70)  at (-2.0, -1.875) {};
		\node [style=none] (71)  at (2.0, -1.875) {};
		\node [style=none] (72)  at (-2.0, 0.625) {};
		\node [style=none] (73)  at (2.0, 0.625) {};
		\node [style=none] (74)  at (-2.0, -0.625) {};
		\node [style=none] (75)  at (2.0, -0.625) {};
		\node [style=none] (76)  at (0.75, 0.625) {$\times$};
		\node [style=none] (77)  at (0.75, -0.625) {$\times$};
		\node [style=not] (78)  at (-0.75, -1.875) {};
		\node [style=control] (79)  at (-0.75, 0.625) {};
		\node [style=none] (80)  at (-2.0, 1.875) {};
		\node [style=none] (81)  at (2.0, 1.875) {};
		\node [style=wcontrol] (82)  at (-0.75, 1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (77.center);
		\draw (70.center) to (71.center);
		\draw (73.center) to (72.center);
		\draw (74.center) to (75.center);
		\draw (79) to (78);
		\draw (81.center) to (80.center);
		\draw (82) to (79);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCCRx-CRx/AntiCCRx-CRx_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 1.5) {};
		\node [style=none] (1) at (-3, -1.5) {};
		\node [style=none] (2) at (3, 1.5) {};
		\node [style=none] (3) at (3, -1.5) {};
		\node [style=wcontrol] (4) at (-1.25, 1.5) {};
		\node [style=gate] (5) at (-1.25, -1.5) {$R_X(-\varphi)$};
		\node [style=gate] (6) at (1.5, -1.5) {$R_X(\varphi)$};
		\node [style=none] (8) at (-3, 0) {};
		\node [style=none] (9) at (3, 0) {};
		\node [style=control] (10) at (-1.25, 0) {};
		\node [style=control] (11) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (3.center) to (1.center);
		\draw (4) to (5);
		\draw (9.center) to (8.center);
		\draw (11) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-completeness/AntiCCRx-CRx/AntiCCRx-CRx_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-4, 1.5) {};
		\node [style=none] (13) at (-4, -1.5) {};
		\node [style=none] (14) at (6, 1.5) {};
		\node [style=none] (15) at (6, -1.5) {};
		\node [style=control] (16) at (-0.75, 1.5) {};
		\node [style=gate] (17) at (-0.75, -1.5) {$P(-\varphi)$};
		\node [style=gate] (18) at (3.75, -1.5) {$P(\varphi)$};
		\node [style=none] (20) at (-4, 0) {};
		\node [style=none] (21) at (6, 0) {};
		\node [style=control] (22) at (-0.75, 0) {};
		\node [style=control] (23) at (3.75, 0) {};
		\node [style=gate] (24) at (-3.25, 1.5) {$X$};
		\node [style=gate] (25) at (-2.25, 0) {$P(\frac\varphi2)$};
		\node [style=control] (26) at (-2.25, 1.5) {};
		\node [style=gate] (27) at (-2.5, -1.5) {$H$};
		\node [style=gate] (28) at (0.25, 1.5) {$X$};
		\node [style=gate] (29) at (2, 0) {$P(-\frac\varphi2)$};
		\node [style=gate] (30) at (5.25, -1.5) {$H$};
		\node [style=gate] (31) at (2.25, -1.5) {$H$};
		\node [style=gate] (32) at (1, -1.5) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (14.center);
		\draw (15.center) to (13.center);
		\draw (16) to (17);
		\draw (21.center) to (20.center);
		\draw (23) to (18);
		\draw (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-completeness/AntiCCRx-CRx/AntiCCRx-CRx_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31) at (-5.375, 1.5) {};
		\node [style=none] (32) at (-5.375, -1.5) {};
		\node [style=none] (33) at (4.875, 1.5) {};
		\node [style=none] (34) at (4.875, -1.5) {};
		\node [style=wcontrol] (35) at (0.375, 1.5) {};
		\node [style=gate] (36) at (0.375, -1.5) {$P(-\varphi)$};
		\node [style=gate] (37) at (2.625, -1.5) {$P(\varphi)$};
		\node [style=none] (38) at (-5.375, 0) {};
		\node [style=none] (39) at (4.875, 0) {};
		\node [style=control] (40) at (0.375, 0) {};
		\node [style=control] (41) at (2.625, 0) {};
		\node [style=gate] (43) at (-3.875, 0) {$P(\frac\varphi2)$};
		\node [style=wcontrol] (44) at (-3.875, 1.5) {};
		\node [style=gate] (45) at (-1.375, -1.5) {$H$};
		\node [style=gate] (47) at (-1.375, 0) {$P(-\frac\varphi2)$};
		\node [style=gate] (48) at (4.125, -1.5) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (33.center);
		\draw (34.center) to (32.center);
		\draw (35) to (36);
		\draw (39.center) to (38.center);
		\draw (41) to (37);
		\draw (44) to (43);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-completeness/AntiCCRx-CRx/AntiCCRx-CRx_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50) at (-2.75, 1.5) {};
		\node [style=none] (51) at (-2.75, -1.5) {};
		\node [style=none] (52) at (2.75, 1.5) {};
		\node [style=none] (53) at (2.75, -1.5) {};
		\node [style=control] (54) at (0.5, 1.5) {};
		\node [style=gate] (55) at (0.5, -1.5) {$P(\varphi)$};
		\node [style=none] (57) at (-2.75, 0) {};
		\node [style=none] (58) at (2.75, 0) {};
		\node [style=control] (59) at (0.5, 0) {};
		\node [style=gate] (61) at (-1.25, 0) {$P(-\frac{\varphi}{2})$};
		\node [style=control] (62) at (-1.25, 1.5) {};
		\node [style=gate] (63) at (-1, -1.5) {$H$};
		\node [style=gate] (65) at (2, -1.5) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (50.center) to (52.center);
		\draw (53.center) to (51.center);
		\draw (54) to (55);
		\draw (58.center) to (57.center);
		\draw (62) to (61);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-completeness/AntiCCRx-CRx/AntiCCRx-CRx_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (67)  at (-1.5, 1.5) {};
		\node [style=none] (68)  at (-1.5, -1.5) {};
		\node [style=none] (69)  at (1.5, 1.5) {};
		\node [style=none] (70)  at (1.5, -1.5) {};
		\node [style=control] (71)  at (0.0, 1.5) {};
		\node [style=gate] (72)  at (0.0, -1.5) {$R_X(\varphi)$};
		\node [style=none] (74)  at (-1.5, 0.0) {};
		\node [style=none] (75)  at (1.5, 0.0) {};
		\node [style=control] (76)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (67.center) to (69.center);
		\draw (70.center) to (68.center);
		\draw (71) to (72);
		\draw (75.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCSwap/AntiCSwap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wcontrol] (0)  at (0.0, 1.5) {};
		\node [style=none] (1)  at (-1.0, 0.0) {};
		\node [style=none] (2)  at (1.0, 0.0) {};
		\node [style=none] (3)  at (-1.0, 1.5) {};
		\node [style=none] (4)  at (1.0, 1.5) {};
		\node [style=none] (10)  at (-1.0, -1.5) {};
		\node [style=none] (11)  at (1.0, -1.5) {};
		\node [style=none] (12)  at (0.0, 0.0) {$\times$};
		\node [style=none] (13)  at (0.0, -1.5) {$\times$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (13.center);
		\draw (1.center) to (2.center);
		\draw (4.center) to (3.center);
		\draw (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCSwap/AntiCSwap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wcontrol] (15)  at (0.0, 1.5) {};
		\node [style=none] (16)  at (-2.0, 0.0) {};
		\node [style=none] (17)  at (2.0, 0.0) {};
		\node [style=none] (18)  at (-2.0, 1.5) {};
		\node [style=none] (19)  at (2.0, 1.5) {};
		\node [style=none] (25)  at (-2.0, -1.5) {};
		\node [style=none] (26)  at (2.0, -1.5) {};
		\node [style=control] (27)  at (0.0, 0.0) {};
		\node [style=not] (28)  at (0.0, -1.5) {};
		\node [style=control] (29)  at (-1.0, -1.5) {};
		\node [style=not] (30)  at (-1.0, 0.0) {};
		\node [style=control] (31)  at (1.0, -1.5) {};
		\node [style=not] (32)  at (1.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (28);
		\draw (16.center) to (17.center);
		\draw (19.center) to (18.center);
		\draw (25.center) to (26.center);
		\draw (30) to (29);
		\draw (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCSwap/AntiCSwap_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (36)  at (-0.5, 1.5) {};
		\node [style=none] (37)  at (-2.5, 0.0) {};
		\node [style=none] (38)  at (2.5, 0.0) {};
		\node [style=none] (39)  at (-2.5, 1.5) {};
		\node [style=none] (40)  at (2.5, 1.5) {};
		\node [style=none] (41)  at (-2.5, -1.5) {};
		\node [style=none] (42)  at (2.5, -1.5) {};
		\node [style=control] (43)  at (-0.5, 0.0) {};
		\node [style=not] (44)  at (-0.5, -1.5) {};
		\node [style=control] (45)  at (-1.5, -1.5) {};
		\node [style=not] (46)  at (-1.5, 0.0) {};
		\node [style=control] (47)  at (1.5, -1.5) {};
		\node [style=not] (48)  at (1.5, 0.0) {};
		\node [style=control] (49)  at (0.5, 0.0) {};
		\node [style=not] (50)  at (0.5, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36) to (44);
		\draw (37.center) to (38.center);
		\draw (40.center) to (39.center);
		\draw (41.center) to (42.center);
		\draw (46) to (45);
		\draw (48) to (47);
		\draw (50) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCSwap/AntiCSwap_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (52)  at (-0.375, 1.5) {};
		\node [style=none] (53)  at (-2.375, 0.0) {};
		\node [style=none] (54)  at (0.875, 0.0) {};
		\node [style=none] (55)  at (-2.375, 1.5) {};
		\node [style=none] (56)  at (2.375, 1.5) {};
		\node [style=none] (57)  at (-2.375, -1.5) {};
		\node [style=none] (58)  at (0.875, -1.5) {};
		\node [style=control] (59)  at (-0.375, 0.0) {};
		\node [style=not] (60)  at (-0.375, -1.5) {};
		\node [style=control] (61)  at (-1.375, -1.5) {};
		\node [style=not] (62)  at (-1.375, 0.0) {};
		\node [style=control] (67)  at (0.625, -1.5) {};
		\node [style=not] (68)  at (0.625, 0.0) {};
		\node [style=none] (69)  at (2.375, -1.5) {};
		\node [style=none] (70)  at (2.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (52) to (60);
		\draw (53.center) to (54.center);
		\draw (56.center) to (55.center);
		\draw (57.center) to (58.center);
		\draw [in=180, out=0] (58.center) to (70.center);
		\draw (62) to (61);
		\draw (68) to (67);
		\draw [in=0, out=-180] (69.center) to (54.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcancilla-completeness/AntiCSwap/AntiCSwap_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (72)  at (-0.375, 1.5) {};
		\node [style=none] (73)  at (-1.375, 0.0) {};
		\node [style=none] (74)  at (-0.125, 0.0) {};
		\node [style=none] (75)  at (-1.375, 1.5) {};
		\node [style=none] (76)  at (1.375, 1.5) {};
		\node [style=none] (77)  at (-1.375, -1.5) {};
		\node [style=none] (78)  at (-0.125, -1.5) {};
		\node [style=none] (79)  at (-0.375, 0.0) {$\times$};
		\node [style=none] (80)  at (-0.375, -1.5) {$\times$};
		\node [style=none] (81)  at (1.375, -1.5) {};
		\node [style=none] (82)  at (1.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (72) to (80.center);
		\draw (73.center) to (74.center);
		\draw (76.center) to (75.center);
		\draw (77.center) to (78.center);
		\draw [in=180, out=0] (78.center) to (82.center);
		\draw [in=360, out=180] (81.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qcground-axioms/Hdiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$H$};
		\node [style=none] (2) at (-0.75, 0) {};
		\node [style=ground] (3) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (0) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/Iddiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.5, 0) {};
		\node [style=ground] (3) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/P0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=gate] (6) at (0, 0) {$P(0)$};
		\node [style=void] (7) at (-1.25, 0.75) {};
		\node [style=void] (8) at (-1.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/Pphidiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$P(\varphi)$};
		\node [style=none] (2) at (-1.25, 0) {};
		\node [style=ground] (3) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (3) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/empty.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/initId.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/initPphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$P(\varphi)$};
		\node [style=ancilla] (1) at (-1.25, 0) {};
		\node [style=none] (2) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/initdest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (0.5, 0) {};
		\node [style=ancilla] (2) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/initdiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (2) at (-0.5, 0) {};
		\node [style=ground] (3) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qciso-axioms/initId.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
		\node [style=void] (3) at (-0.5, 0.75) {};
		\node [style=void] (4) at (-0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qciso-completeness/NF-subinduct/NF-subinduct_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}] (157)  at (0.0, -0.125) {$\left(\begin{array}{@{}c@{}c@{\;}|@{\;}c@{}}I&&\\&A_0&\\\hline&&I\end{array}\right)$};
		\node [style=none] (158)  at (1.25, 1.625) {};
		\node [style=none] (159)  at (3.0, 2.125) {};
		\node [style=none] (160)  at (-3.0, -1.625) {};
		\node [style=none] (161)  at (-1.25, -2.125) {};
		\node [style=none] (162)  at (-3.0, 0.875) {};
		\node [style=none] (163)  at (-1.25, 0.375) {};
		\node [style=none] (164)  at (-1.25, 2.375) {};
		\node [style=none] (165)  at (-1.25, -2.375) {};
		\node [style=none] (166)  at (1.25, 2.375) {};
		\node [style=none] (167)  at (1.25, -2.375) {};
		\node [style=none] (168)  at (1.25, -2.125) {};
		\node [style=none] (169)  at (1.25, 0.375) {};
		\node [style=none] (170)  at (-3.0, -0.375) {};
		\node [style=none] (171)  at (-1.25, -0.875) {};
		\node [style=none] (172)  at (1.25, -0.875) {};
		\node [style=none] (173)  at (3.0, -1.625) {};
		\node [style=none] (174)  at (3.0, 0.875) {};
		\node [style=none] (175)  at (3.0, -0.375) {};
		\node [style=none] (176)  at (-3.0, 2.125) {};
		\node [style=none] (177)  at (-1.25, 1.625) {};
		\node [style=none] (178)  at (-2.45, 1.675) {$\vdots$};
		\node [style=none] (179)  at (2.55, 1.675) {$\vdots$};
		\node [style=none] (180)  at (-2.45, -0.825) {$\vdots$};
		\node [style=none] (181)  at (2.55, -0.825) {$\vdots$};
		\node [style=none] (182)  at (-1.25, 2.125) {};
		\node [style=none] (183)  at (-2.5, -2.125) {};
		\node [style=none] (184)  at (-3.0, -2.125) {};
		\node [style=none] (185)  at (1.25, 2.125) {};
		\node [style=none] (186)  at (2.5, -2.125) {};
		\node [style=none] (187)  at (3.0, -2.125) {};
		\node [style=none, font={\scriptsize}] (188)  at (-2.75, 1.5) {$n$};
		\node [style=none, font={\scriptsize}] (189)  at (-3.0, -1.0) {$k{-}1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (158.center) to (159.center);
		\draw [in=360, out=180] (161.center) to (160.center);
		\draw [in=180, out=0] (162.center) to (163.center);
		\draw (165.center) to (164.center);
		\draw (166.center) to (164.center);
		\draw (167.center) to (165.center);
		\draw (167.center) to (166.center);
		\draw [in=180, out=0] (168.center) to (173.center);
		\draw [in=180, out=0] (169.center) to (174.center);
		\draw [in=180, out=0] (170.center) to (171.center);
		\draw [in=180, out=0] (172.center) to (175.center);
		\draw [in=180, out=0] (176.center) to (177.center);
		\draw [in=180, out=0, looseness=0.50] (183.center) to (182.center);
		\draw (184.center) to (183.center);
		\draw [in=0, out=180, looseness=0.50] (186.center) to (185.center);
		\draw (187.center) to (186.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/shortcut/HPthetaH-nogphase.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-2.3, 0) {};
		\node [style=none] (4) at (2.2, 0) {};
		\node [style=gate] (9) at (-1.5, 0) {$H$};
		\node [style=gate] (10) at (0, 0) {$P(\theta)$};
		\node [style=gate] (12) at (1.45, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/HZH.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 0) {};
		\node [style=none] (5) at (1.75, 0) {};
		\node [style=gate] (14) at (-1, 0) {$H$};
		\node [style=gate] (15) at (0, 0) {$Z$};
		\node [style=gate] (16) at (1, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/Ppi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=gate] (12) at (0, 0) {$P({\pi})$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/RXtheta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-1.25, 0) {};
		\node [style=none] (13) at (1.25, 0) {};
		\node [style=gate] (14) at (0, 0) {$R_X(\theta)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/gphasephi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\varphi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/mctrlgphasephi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0.5, -0.5) {$\varphi$};
		\node [style=control] (1) at (0.5, 0.75) {};
		\node [style=none] (2) at (-0.5, 0.75) {};
		\node [style=none] (3) at (1.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=etc] (1) to (0);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

